Towards Gene Expression Convolutions using Gene Interaction Graphs

We study the challenges of applying deep learning to gene expression data. We find experimentally that there exists non-linear signal in the data, however is it not discovered automatically given the noise and low numbers of samples used in most research. We discuss how gene interaction graphs (same pathway, protein-protein, co-expression, or research paper text association) can be used to impose a bias on a deep model similar to the spatial bias imposed by convolutions on an image. We explore the usage of Graph Convolutional Neural Networks coupled with dropout and gene embeddings to utilize the graph information. We find this approach provides an advantage for particular tasks in a low data regime but is very dependent on the quality of the graph used. We conclude that more work should be done in this direction. We design experiments that show why existing methods fail to capture signal that is present in the data when features are added which clearly isolates the problem that needs to be addressed.

==> Graph-Bias-ICML-2018 Revision/iclr2018_workshop.txt <==
\documentclass{article} % For LaTeX2e
\usepackage{iclr2018_workshop,times}
\usepackage{hyperref}
\usepackage{graphicx}
\usepackage{subcaption}
\usepackage{url}
\usepackage{booktabs}

\title{Graph Priors for Deep Neural Networks}


\author{Francis Dutil$^*$ \& Joseph Paul Cohen$^*$ \&  Martin Weiss \&  Yoshua Bengio\\
Montreal Institute for Learning Algorithms\\
Universit\'{e} of Montr\'{e}al\\
\texttt{\{dutilf,cohenjos,weissmar,bengioy\}@iro.umontreal.ca} \\
\And
Georgy Derevyanko \\
Department of Chemistry and Biochemistry\\
Centre for Research in Molecular Modeling (CERMM)\\
Concordia University \\
\texttt{georgy.derevyanko@gmail.com}
}

% The \author macro works with any number of authors. There are two commands
% used to separate the names and addresses of multiple authors: \And and \AND.
%
% Using \And between authors leaves it to \LaTeX{} to determine where to break
% the lines. Using \AND forces a linebreak at that point. So, if \LaTeX{}
% puts 3 of 4 authors names on the first line, and the last on the second
% line, try using \AND instead of \And before the third author name.

\newcommand{\fix}{\marginpar{FIX}}
\newcommand{\new}{\marginpar{NEW}}

\begin{document}


\maketitle

\begin{abstract}

In this work we explore how gene-gene interaction graphs can be used as a prior for the representation of a model to construct features based on known interactions between genes. Most existing machine learning work on graphs focuses on building models when data is confined to a graph structure. In this work we focus on using the information from a graph to build better representations in our models. We use the percolate task, determining if a path exists across a grid for a set of node values, as a proxy for gene pathways. We create variants of the percolate task to explore where existing methods fail. We test the limits of existing methods in order to determine what can be improved when applying these methods to a real task. This leads us to propose new methods based on Graph Convolutional Networks (GCN) that use pooling and dropout to deal with noise in the graph prior.
\vspace{-25pt}
\end{abstract}

\section{Introduction}
\vspace{-10pt}
Gene expression data produced from RNA-Seq or MicroArray is typically thought of as many arbitrary variables without taking advantage of observed relationships between genes. As researchers piece together how they relate to each other, gene network graphs are being built from the papers they publish. Genes are said to interact with each other if they (or the protein they code for) have a physical or a functional association. We can also consider correlations mined from large gene expression datasets implying unknown relationships.

We explore how these graphs can be used as priors influencing the representation learned by a model in order to guide learning toward more relevant features. This can help the model to ignore noise which correlates with a target prediction by chance, which happens a lot in datasets where there are more input variables than training examples. If done correctly, we can also reduce the overall number of parameters, analogous to what can be done with a Convolutional Neural Network.

In order to build a better understanding of these complex biological systems and in order determine how existing methods can be improved we model the system as a percolation task  [\cite{broadbent1957percolation}] representing a biological pathway. The percolation task is: given a graph with a set of source nodes, sink nodes, and intermediate nodes, with input values $\{0,1\}$ for each node does there exist a path from a source to a sink. If so this graph is said to percolate. We modify this task by changing the graph data in three ways to simulate problems in real datasets as shown in Figure \ref{fig:breakdown}. We can add extra uninformative unconnected nodes which are not part of the graph and not needed to solve the percolation task. We can also add extra uninformative connected nodes which are present in the graph and act as incorrect gene relationships or relationships that are unrelated to the task. We can also degrade the percolation graph itself by removing edges to simulate not-yet-known interactions. 



% In order to use information stored in graphs there are two : regularization, graph conv, spectral convolution.

% We explore these different approaches on different datasets to establish what is possible at the moment. Including pooling methods proposed by various methods.

% We propose a novel gating method that operates as intelligent pooling.
% 	We gate individual genes given a global context of representation of that layer.
% Unlike other pooling methods this approach simply masks nodes



% \begin{figure}[h]
%     \centering
    
%     \begin{subfigure}[b]{0.49\textwidth}
%         \includegraphics[width=\textwidth]{random-perc-graph2.png}
%         \caption{Percolate Plus}
%         \label{fig:percolate-plus-graph}
%     \end{subfigure}%
%     \begin{subfigure}[b]{0.49\textwidth}
%         \includegraphics[width=\textwidth]{gbm-graph.png}
%         \caption{GBM}
%         \label{fig:gbm-graph}
%     \end{subfigure}

%     \caption{A percolation graph with extra nodes which models the biological system}\label{fig:perc}
% \end{figure}


\begin{figure}[h]
    \centering

    \includegraphics[width=0.7\textwidth]{graph-breakdown.pdf}
    \vspace{-10pt}
    \definecolor{ggreen}{rgb}{0.1, 0.5, 0.0}
    \caption{We model how gene-gene interaction graphs can overlap real data using the percolate task as a proxy for a pathway between genes. {\color{blue}Blue} nodes represent the source and sink of which signal must propagate through {\color{ggreen}Green} nodes to percolate. {\color{red}Red} nodes are unrelated to the problem and may or may not have edges in the graph which would be a distraction to the main problem.}
    \vspace{-7pt}
    \label{fig:breakdown}
\end{figure}


\section{Graph Priors}
\vspace{-10pt}
Most existing work focuses on building models when data is confined to a graph structure. In this work we focus on using the information from a graph (or graphs) to build better representations in our models. When working with point clouds, social networks, or protein structures the graph is fundamental and unchangeable. With gene expression information the graphs are complementary to the main task and can act as a prior. With low numbers of samples, a common setting in biology, relationships between variables can provide signal to help a model avoid learning erroneous correlations. 

\textbf{Via regularization:} The method proposed by \cite{Min2016} is to regularize the weights of a Sparse Logistic Regression (SLR) based on the connectivity of the nodes found in the interaction graph. This is achieved by adding a regularization term $\lambda |w|^T L |w|$, with the graph Laplacian $L$ to a logistic regression loss. This regularization encourages the weights to associate with nodes that have a high number of interactions to remain important.    


% Different methods were developed in the last few years to do convolution on graph.

% In (Spectral graph, to cite), two methods were proposed. With the first one, Locally connected graph convolution (to check the name), the network is a sparse MLP where the weight $w_{ij}$ is present only if an edge connecting $x_i$ and $x_j$ is present. For a given layer, the value of the hidden unit is thus given by: 

% $$
%  h_i = \sum ... 
% $$
% where TODO. TODO: Explain more the advantage/disavantage. The number of parameter in the convolution is of order $O(|E|)$, number of edges.

% Another method present in (to cite) is the spectral convolution, where each node is convolved in the spectral space, akin to what is happening with the fourrier transform (TODO: not sure about this one, need to reread the article). For a given layer, the value of the hidden unit is given by:

% $$
%  h = V \Theta V^TX
% $$

% Where TODO. The number of parameters is of order $O(|V|)$, the number of nodes (if we keep all eighen vectors). 

% In (to cite), they use the $somethingsomething$ approximation to approximate the local spectral, which is akin to doing a local averaging of the neighborhood. For a given layer $L$, the value of the hidden units $h$ is given by:

% $$
% h = AX\Theta
% $$
% Where $A$ is the approximation given by $A = ...$. The number of parameters is of order $O(1)$. 

% In addition to all of these methods, we also tried the traditional CNN for the percolate task.  

% To do convolution on graph $G = (V, E)$, one can do it in the spectral domain of the Laplacian $L = D - A$, as demonstrate in \cite{Bruna2013}. By Computing the eigen vectors  $U$ of $L$, the convolution has the form $X^{t+1} = diag(\theta) * X^t = U diag(\theta) U^T X^t$, which leaves us with a number of parameters of $O(|V|)$.  In a realistic setup however (like with genes interactions), no natural clusters are present, which means that no locallity is present in the convolution. That combined with the fact that the sharing if weights between convolution is non trivial make this method ill-suit for the task at hand.

% Thus, as shown in \cite{Defferrard2016} one can use the C... $T(x) = ....$ approximation to approximate the spectral convolution at a local level: $X^{t+1} = diag(\theta) * X^t sim \sum^K_{k=0}\theta\_k T_k(L)X^t$, where $K$ is the maximum number of step away from the central and $L$ is . By using $K=1$ (meaning that only the immediate neighbours of the node are used) as in \cite{Kipf2016}, we end up with the approximation $X^{t+1} = diag(\theta) * X^t sim \D^{-1/2}AD^{-1/2}X^t$, where $D = ..$ and $A = ...$.

% The vanilla GCN however doesn't different kind of interaction so it can be hard for the model to extract any meaningful interaction. To allow the network to learn a contrast between each node and it's neighbourhood, we add a skip connection at each layer, as done in \cite{Hamilton2017}. This leaves us with each convolution having the form: $X^{t+1} = diag(\theta) * X^t sim \D'^{-1/2}A'D'^{-1/2}X^t$, where $A' = A + I_N$ and $D'_ii = \sum_j A_{ij}$. 

%Instead of a regularizer, we can also force the the model to extract the features along the graph directly. To combine two features (genes expression for examples) The mode akin to what is happening in a convolution neural network. We can 

\textbf{Via convolution:} We can also use the structure of the graph as a prior. By performing convolution operations on a node to incorporate its neighbors we can extract and propagate the features along the edges of the graph, like what happens inside a Convolution Neural Network with adjacent pixels. This convolution over the features $\theta * X$ is not trivial when the structure of the graph is highly complex. In \cite{Bruna2013} they explore the use of highly sparse MLPs where each feature is only linked to its neighbours. 
%There is however no weight sharing, so the problem of have more features than training examples is still there. 
\cite{Bruna2013} also used spectral convolution, by projecting the parameters $\theta$ into the spectral space of the Laplacian matrix $L$: $X^{t+1} = \theta * X^t = U diag(\theta) U^T X^t$, where $U$ contains the eigenvectors of the Laplacian $L$. 

However, the full projection of the eigenvectors represents paths of infinite length and will therefore take into account all nodes at once and prevent the network from reasoning about interactions with neighbors. This mean that no locality is present in the convolution, which makes the interpretability and the sharing of the parameters a lot more difficult.
%This was done in \cite{Duvenaud2015}
%If the graph has disjoint clusters, we can share the parameters between them (todo: explain that better), but in general, the number of parameters is of order $O(|E|)$. 
To obtain this locality in the convolution, we can utilize methods in \cite{Defferrard2016} and \cite{Kipf2016} and approximate the convolution to the first neighbouring layers (paths of length 1) for each nodes. With $A' = A + I_N$ and $D'_i = \sum_j A'_{ij}$ this leave us with: 
$$
X^{t+1} = diag(\theta) * X^t \approx D'^{-1/2}A'D'^{-1/2}X^t\theta
$$
To increase the receptive field of each nodes, we can then simply add convolution layers on top of each other. This approach however doesn't allow us to have different types of interactions (all nodes are aggregated before any transformation is done). While it is possible to have different sets of parameters for different interactions like in \cite{Bruna2013}, not all graphs (specifically gene interaction graphs) have different types of edges for each type of interaction between genes. In \cite{Duvenaud2015} they deal with this problem by considering the degree of each node as different kinds of interaction. However, in the case of genes, the distribution of the degree of the nodes varies too much for this trick to be practical. In our case, we have done like in \cite{Hamilton2017} and added a skip connection at each convolution layer, which essentially preserves two kinds of signals: the neighbourhood and the node itself. We can utilize this method to combine multiple graph priors in the same network. The full convolution can then be constructed in layers with an activation function and aggregation clustering method: 
$$
    X^{t+1} = Aggregate(ReLU(\tilde{A}X\theta_1 + X\theta_2))
$$
In this paper, we have used hierarchical clustering based on the node connectivity in the interaction graph to reduce the number of nodes by 2 after each convolution. A max pooling is then done on each resulting clusters. 

To help with the low amount of data, we also experiment with Drop-out \cite{Srivastava2014}. After each convolution layer, each node has a 40\% chance of being dropped. The model can't then rely on some specific node and has to pass the important information across the network, which in turn can make the learning of important features easier.


\section{Experiments}
\vspace{-10pt}

To explore existing methods in Figure \ref{fig:varyextra} we utilize our modified percolate task which differentiates existing methods well when varying the extra nodes or missing edges. We explore the limits of these methods in order to provide signal on what can be improved when applying to a real task. We find that the MLP model is not capable of handling extra connected or unconnected nodes and performance drops immediately while the GCN models are able to better deal with this noise. We find that utilizing dropout with the GCN yields almost no performance drop unless informative edges are removed. We interpret this as when nodes are connected they can pass information through their neighbors and avoid being impacted by dropped out nodes. We also observe that pooling helps when edges are missing which could be attributed to the imputation of missing edges.  The extra connected nodes and disconnected edges explore how important the quality of the graph is because noise in the graph removes the effect of the prior. These results suggest that high quality biological interaction graphs should be used as prior to help any given task.

In Table \ref{tab:results} we evaluate these methods on a prototypical biological dataset used by \cite{Min2016} composed of gene expression profiles for 440 glioblastoma (GBM) patients in the TCGA database [\cite{CancerGenomeAtlasResearchNetwork2013}] and a Protein-Protein Interaction (PPI) graph from Pathway Commons [\cite{Cerami2011}]. The task is to predict 440 patient's survival within one year. We construct a Percolate-Equiv dataset which is a version of the percolate task at a scale to match the GBM problem. We consider a 6x6 percolate graph as the core pathway to be learned and add 1260 uninformative connected and 1000 uninformative unconnected nodes as noise. 

%We also use the synthetic data (SynMin) created by \cite{Min2016} which is constructed so that half of the inputs values are strongly correlated with each other with edges between them in the prior graph.

To conclude, we present a proxy task to study how to incorporate gene pathway networks into deep learning models. We gain insights into where the limitations are of the existing algorithms. We propose applying GCNs in order to utilize one or many gene networks and we find that using dropout maintains performance while other methods cannot handle the noise.




% \textbf{GBM:} We begin by taking a prototypical biological dataset used by \cite{Min2016} composed of gene expression profiles for 440 glioblastoma (GBM) patients in the TCGA database \cite{CancerGenomeAtlasResearchNetwork2013}, a Protein-Protein Interaction (PPI) graph from Pathway Commons [\cite{Cerami2011}], and a binary label of the patient's survival with a one year cutoff. To select the genes most correlated with patient survival risk, we apply the univariate Cox proportional hazard model \cite{cox1972regression} to the 10,963 genes represented in the GBM and PPI data, and retain only genes with P\textless 0.05, resulting in 2001 genes to be used in our samples and models. 

% \textbf{SynMin:} We also use two synthetic datasets, the first is proposed by \cite{Min2016} and contains 500 synthetic patient samples with 100 genes, and a prior network. By construction, 40 of the gene values are strongly correlated with each other, the binary label, and are more strongly connected in the prior network, while 60 are not. The second synthetic dataset contains 1000 samples with varying numbers of uninformative nodes and a 4x4 grid containing the percolate task in figure \ref{fig:breakdown}.

% GeneMANIA \cite{Warde-Farley2010}, Pathway Commons \cite{Cerami2011}, and the KEGG Pathway database \cite{Kanehisa2017} are 

%Percolation (Us): 

% The percolation model was first invented to answer the question: what is the probability of the center of a porous material being wet, while it is immersed in water \cite{broadbent1957percolation} In our case we define a percolate graph of connectivity through a finite square lattice. Also each node has the value $z\in \{1,0\}$ drawn from Bernoulli distribution. We define the sets of nodes source and sink, that are located at the two opposite edges of the lattice. A sample from this model percolates if there exists a path from a source node to a sink node that contains only nodes with the values $z=1$. The label of each sample corresponds to whether this sample percolates or not.
% This dataset has tries to reflect certain aspects of probabilistic boolean networks model of gene regulation \cite{shmulevich2002probabilistic}.













\begin{figure}[t]
    \centering
    \includegraphics[width=\textwidth]{facet4.png}


    \caption{Here we vary the two types of extra nodes and how many edges are removed beyond a base 4x4 percolate graph. We generate 1000 samples split into train/valid/test split with 60\%/20\%/20\% proportions and present the average test AUC over 10 runs.}
    \vspace{-10pt}
    \label{fig:varyextra}
\end{figure}


\begin{table}[t]
    \centering
    \resizebox{1.0\textwidth}{!}{
    \begin{tabular}{c c c c c c c}
    \toprule
    Dataset & Random & SLR & MLP & GCN & GCN (with pooling) & GCN (with dropout)\\
    \midrule
    % SynMin & 
    %  50.8\%$ \pm 3.3$ &
    %  81.4\%$ \pm 1.5$ &
    %  79.0\%$ \pm 2.7$ &
    %  84.4\%$ \pm 1.1$ & 
    %  74.6\%$ \pm 3.5$ &
    %  84.1\%$ \pm 1.1$\\
    GBM-Survival & 
      51.3\%$ \pm 3.8$ &
      64.5\%$ \pm 1.5$ &
      60.9\%$ \pm 5.1$ &
      61.5\%$ \pm 2.4$ &
      66.6\%$ \pm 2.2$ &
      64.0\%$ \pm 1.7$ \\
    Percolate-Equiv & 
     47.5\%$ \pm 1.5$ &
     54.3\%$ \pm 3.2$ &
     51.0\%$ \pm 1.6$ & 
     51.2\%$ \pm 3.6$ &
     52.8\%$ \pm 2.0$&
     51.2\%$ \pm 2.3$\\ 

    \bottomrule
    \end{tabular}
    }
    \caption{Here we evaluate these models on large real and synthetic datasets. (AUC over 10 runs). Currently these numbers do not show a significant increase in performance but our analysis at a smaller scale indicates that we are closer to a method that may one day work.}
    \vspace{-10pt}
    \label{tab:results}
\end{table}




% \begin{figure}
%     \centering
%     \begin{subfigure}[b]{0.49\textwidth}
%         \includegraphics[width=\textwidth]{a-input.png}
%         \caption{A gull}
%         \label{fig:gull}
%     \end{subfigure}
%     ~ %add desired spacing between images, e. g. ~, \quad, \qquad, \hfill etc. 
%     \begin{subfigure}[b]{0.49\textwidth}
%         \includegraphics[width=\textwidth]{a-gates.png}
%         \caption{A tiger}
%         \label{fig:tiger}
%     \end{subfigure}
%     ~ %add desired spacing between images, e. g. ~, \quad, \qquad, \hfill etc. 
%     \begin{subfigure}[b]{0.49\textwidth}
%         \includegraphics[width=\textwidth]{b-input.png}
%         \caption{A gull}
%         \label{fig:gull}
%     \end{subfigure}
%     ~ %add desired spacing between images, e. g. ~, \quad, \qquad, \hfill etc. 
%     \begin{subfigure}[b]{0.49\textwidth}
%         \includegraphics[width=\textwidth]{b-gates.png}
%         \caption{A tiger}
%         \label{fig:tiger}
%     \end{subfigure}
    

%     \caption{Impact of adding extra nodes}\label{fig:animals}
% \end{figure}







%\subsubsection*{Acknowledgments}


\bibliography{graphs}
\bibliographystyle{iclr2018_workshop-nopagenum}

\end{document}


==> iclr2018_workshop.txt <==
\documentclass{article} % For LaTeX2e
\usepackage{iclr2018_workshop,times}
\usepackage{hyperref}
\usepackage{graphicx}
\usepackage{subcaption}
\usepackage{url}
\usepackage{booktabs}

\title{Graph Priors for Deep Neural Networks}


\author{Francis Dutil$^*$ \& Joseph Paul Cohen$^*$ \&  Martin Weiss \&  Yoshua Bengio\\
Montreal Institute for Learning Algorithms\\
Universit\'{e} of Montr\'{e}al\\
\texttt{\{dutilf,cohenjos,weissmar,bengioy\}@iro.umontreal.ca} \\
\And
Georgy Derevyanko \\
Department of Chemistry and Biochemistry\\
Centre for Research in Molecular Modeling (CERMM)\\
Concordia University \\
\texttt{georgy.derevyanko@gmail.com}
}

% The \author macro works with any number of authors. There are two commands
% used to separate the names and addresses of multiple authors: \And and \AND.
%
% Using \And between authors leaves it to \LaTeX{} to determine where to break
% the lines. Using \AND forces a linebreak at that point. So, if \LaTeX{}
% puts 3 of 4 authors names on the first line, and the last on the second
% line, try using \AND instead of \And before the third author name.

\newcommand{\fix}{\marginpar{FIX}}
\newcommand{\new}{\marginpar{NEW}}

\begin{document}


\maketitle

\begin{abstract}

In this work we explore how gene-gene interaction graphs can be used as a prior for the representation of a model to construct features based on known interactions between genes. Most existing machine learning work on graphs focuses on building models when data is confined to a graph structure. In this work we focus on using the information from a graph to build better representations in our models. We use the percolate task, determining if a path exists across a grid for a set of node values, as a proxy for gene pathways. We create variants of the percolate task to explore where existing methods fail. We test the limits of existing methods in order to determine what can be improved when applying these methods to a real task. This leads us to propose new methods based on Graph Convolutional Networks (GCN) that use pooling and dropout to deal with noise in the graph prior.
\vspace{-25pt}
\end{abstract}

\section{Introduction}
\vspace{-10pt}
Gene expression data produced from RNA-Seq or MicroArray is typically thought of as many arbitrary variables without taking advantage of observed relationships between genes. As researchers piece together how they relate to each other, gene network graphs are being built from the papers they publish. Genes are said to interact with each other if they (or the protein they code for) have a physical or a functional association. We can also consider correlations mined from large gene expression datasets implying unknown relationships.

We explore how these graphs can be used as priors influencing the representation learned by a model in order to guide learning toward more relevant features. This can help the model to ignore noise which correlates with a target prediction by chance, which happens a lot in datasets where there are more input variables than training examples. If done correctly, we can also reduce the overall number of parameters, analogous to what can be done with a Convolutional Neural Network.

In order to build a better understanding of these complex biological systems and in order determine how existing methods can be improved we model the system as a percolation task  [\cite{broadbent1957percolation}] representing a biological pathway. The percolation task is: given a graph with a set of source nodes, sink nodes, and intermediate nodes, with input values $\{0,1\}$ for each node does there exist a path from a source to a sink. If so this graph is said to percolate. We modify this task by changing the graph data in three ways to simulate problems in real datasets as shown in Figure \ref{fig:breakdown}. We can add extra uninformative unconnected nodes which are not part of the graph and not needed to solve the percolation task. We can also add extra uninformative connected nodes which are present in the graph and act as incorrect gene relationships or relationships that are unrelated to the task. We can also degrade the percolation graph itself by removing edges to simulate not-yet-known interactions. 



% In order to use information stored in graphs there are two : regularization, graph conv, spectral convolution.

% We explore these different approaches on different datasets to establish what is possible at the moment. Including pooling methods proposed by various methods.

% We propose a novel gating method that operates as intelligent pooling.
% 	We gate individual genes given a global context of representation of that layer.
% Unlike other pooling methods this approach simply masks nodes



% \begin{figure}[h]
%     \centering
    
%     \begin{subfigure}[b]{0.49\textwidth}
%         \includegraphics[width=\textwidth]{random-perc-graph2.png}
%         \caption{Percolate Plus}
%         \label{fig:percolate-plus-graph}
%     \end{subfigure}%
%     \begin{subfigure}[b]{0.49\textwidth}
%         \includegraphics[width=\textwidth]{gbm-graph.png}
%         \caption{GBM}
%         \label{fig:gbm-graph}
%     \end{subfigure}

%     \caption{A percolation graph with extra nodes which models the biological system}\label{fig:perc}
% \end{figure}


\begin{figure}[h]
    \centering

    \includegraphics[width=0.7\textwidth]{graph-breakdown.pdf}
    \vspace{-10pt}
    \definecolor{ggreen}{rgb}{0.1, 0.5, 0.0}
    \caption{We model how gene-gene interaction graphs can overlap real data using the percolate task as a proxy for a pathway between genes. {\color{blue}Blue} nodes represent the source and sink of which signal must propagate through {\color{ggreen}Green} nodes to percolate. {\color{red}Red} nodes are unrelated to the problem and may or may not have edges in the graph which would be a distraction to the main problem.}
    \vspace{-7pt}
    \label{fig:breakdown}
\end{figure}


\section{Graph Priors}
\vspace{-10pt}
Most existing work focuses on building models when data is confined to a graph structure. In this work we focus on using the information from a graph (or graphs) to build better representations in our models. When working with point clouds, social networks, or protein structures the graph is fundamental and unchangeable. With gene expression information the graphs are complementary to the main task and can act as a prior. With low numbers of samples, a common setting in biology, relationships between variables can provide signal to help a model avoid learning erroneous correlations. 

\textbf{Via regularization:} The method proposed by \cite{Min2016} is to regularize the weights of a Sparse Logistic Regression (SLR) based on the connectivity of the nodes found in the interaction graph. This is achieved by adding a regularization term $\lambda |w|^T L |w|$, with the graph Laplacian $L$ to a logistic regression loss. This regularization encourages the weights to associate with nodes that have a high number of interactions to remain important.    


% Different methods were developed in the last few years to do convolution on graph.

% In (Spectral graph, to cite), two methods were proposed. With the first one, Locally connected graph convolution (to check the name), the network is a sparse MLP where the weight $w_{ij}$ is present only if an edge connecting $x_i$ and $x_j$ is present. For a given layer, the value of the hidden unit is thus given by: 

% $$
%  h_i = \sum ... 
% $$
% where TODO. TODO: Explain more the advantage/disavantage. The number of parameter in the convolution is of order $O(|E|)$, number of edges.

% Another method present in (to cite) is the spectral convolution, where each node is convolved in the spectral space, akin to what is happening with the fourrier transform (TODO: not sure about this one, need to reread the article). For a given layer, the value of the hidden unit is given by:

% $$
%  h = V \Theta V^TX
% $$

% Where TODO. The number of parameters is of order $O(|V|)$, the number of nodes (if we keep all eighen vectors). 

% In (to cite), they use the $somethingsomething$ approximation to approximate the local spectral, which is akin to doing a local averaging of the neighborhood. For a given layer $L$, the value of the hidden units $h$ is given by:

% $$
% h = AX\Theta
% $$
% Where $A$ is the approximation given by $A = ...$. The number of parameters is of order $O(1)$. 

% In addition to all of these methods, we also tried the traditional CNN for the percolate task.  

% To do convolution on graph $G = (V, E)$, one can do it in the spectral domain of the Laplacian $L = D - A$, as demonstrate in \cite{Bruna2013}. By Computing the eigen vectors  $U$ of $L$, the convolution has the form $X^{t+1} = diag(\theta) * X^t = U diag(\theta) U^T X^t$, which leaves us with a number of parameters of $O(|V|)$.  In a realistic setup however (like with genes interactions), no natural clusters are present, which means that no locallity is present in the convolution. That combined with the fact that the sharing if weights between convolution is non trivial make this method ill-suit for the task at hand.

% Thus, as shown in \cite{Defferrard2016} one can use the C... $T(x) = ....$ approximation to approximate the spectral convolution at a local level: $X^{t+1} = diag(\theta) * X^t sim \sum^K_{k=0}\theta\_k T_k(L)X^t$, where $K$ is the maximum number of step away from the central and $L$ is . By using $K=1$ (meaning that only the immediate neighbours of the node are used) as in \cite{Kipf2016}, we end up with the approximation $X^{t+1} = diag(\theta) * X^t sim \D^{-1/2}AD^{-1/2}X^t$, where $D = ..$ and $A = ...$.

% The vanilla GCN however doesn't different kind of interaction so it can be hard for the model to extract any meaningful interaction. To allow the network to learn a contrast between each node and it's neighbourhood, we add a skip connection at each layer, as done in \cite{Hamilton2017}. This leaves us with each convolution having the form: $X^{t+1} = diag(\theta) * X^t sim \D'^{-1/2}A'D'^{-1/2}X^t$, where $A' = A + I_N$ and $D'_ii = \sum_j A_{ij}$. 

%Instead of a regularizer, we can also force the the model to extract the features along the graph directly. To combine two features (genes expression for examples) The mode akin to what is happening in a convolution neural network. We can 

\textbf{Via convolution:} We can also use the structure of the graph as a prior. By performing convolution operations on a node to incorporate its neighbors we can extract and propagate the features along the edges of the graph, like what happens inside a Convolution Neural Network with adjacent pixels. This convolution over the features $\theta * X$ is not trivial when the structure of the graph is highly complex. In \cite{Bruna2013} they explore the use of highly sparse MLPs where each feature is only linked to its neighbours. 
%There is however no weight sharing, so the problem of have more features than training examples is still there. 
\cite{Bruna2013} also used spectral convolution, by projecting the parameters $\theta$ into the spectral space of the Laplacian matrix $L$: $X^{t+1} = \theta * X^t = U diag(\theta) U^T X^t$, where $U$ contains the eigenvectors of the Laplacian $L$. 

However, the full projection of the eigenvectors represents paths of infinite length and will therefore take into account all nodes at once and prevent the network from reasoning about interactions with neighbors. This mean that no locality is present in the convolution, which makes the interpretability and the sharing of the parameters a lot more difficult.
%This was done in \cite{Duvenaud2015}
%If the graph has disjoint clusters, we can share the parameters between them (todo: explain that better), but in general, the number of parameters is of order $O(|E|)$. 
To obtain this locality in the convolution, we can utilize methods in \cite{Defferrard2016} and \cite{Kipf2016} and approximate the convolution to the first neighbouring layers (paths of length 1) for each nodes. With $A' = A + I_N$ and $D'_i = \sum_j A'_{ij}$ this leave us with: 
$$
X^{t+1} = diag(\theta) * X^t \approx D'^{-1/2}A'D'^{-1/2}X^t\theta
$$
To increase the receptive field of each nodes, we can then simply add convolution layers on top of each other. This approach however doesn't allow us to have different types of interactions (all nodes are aggregated before any transformation is done). While it is possible to have different sets of parameters for different interactions like in \cite{Bruna2013}, not all graphs (specifically gene interaction graphs) have different types of edges for each type of interaction between genes. In \cite{Duvenaud2015} they deal with this problem by considering the degree of each node as different kinds of interaction. However, in the case of genes, the distribution of the degree of the nodes varies too much for this trick to be practical. In our case, we have done like in \cite{Hamilton2017} and added a skip connection at each convolution layer, which essentially preserves two kinds of signals: the neighbourhood and the node itself. We can utilize this method to combine multiple graph priors in the same network. The full convolution can then be constructed in layers with an activation function and aggregation clustering method: 
$$
    X^{t+1} = Aggregate(ReLU(\tilde{A}X\theta_1 + X\theta_2))
$$
In this paper, we have used hierarchical clustering based on the node connectivity in the interaction graph to reduce the number of nodes by 2 after each convolution. A max pooling is then done on each resulting clusters. 

To help with the low amount of data, we also experiment with Drop-out \cite{Srivastava2014}. After each convolution layer, each node has a 40\% chance of being dropped. The model can't then rely on some specific node and has to pass the important information across the network, which in turn can make the learning of important features easier.


\section{Experiments}
\vspace{-10pt}

To explore existing methods in Figure \ref{fig:varyextra} we utilize our modified percolate task which differentiates existing methods well when varying the extra nodes or missing edges. We explore the limits of these methods in order to provide signal on what can be improved when applying to a real task. We find that the MLP model is not capable of handling extra connected or unconnected nodes and performance drops immediately while the GCN models are able to better deal with this noise. We find that utilizing dropout with the GCN yields almost no performance drop unless informative edges are removed. We interpret this as when nodes are connected they can pass information through their neighbors and avoid being impacted by dropped out nodes. We also observe that pooling helps when edges are missing which could be attributed to the imputation of missing edges.  The extra connected nodes and disconnected edges explore how important the quality of the graph is because noise in the graph removes the effect of the prior. These results suggest that high quality biological interaction graphs should be used as prior to help any given task.

In Table \ref{tab:results} we evaluate these methods on a prototypical biological dataset used by \cite{Min2016} composed of gene expression profiles for 440 glioblastoma (GBM) patients in the TCGA database [\cite{CancerGenomeAtlasResearchNetwork2013}] and a Protein-Protein Interaction (PPI) graph from Pathway Commons [\cite{Cerami2011}]. The task is to predict 440 patient's survival within one year. We construct a Percolate-Equiv dataset which is a version of the percolate task at a scale to match the GBM problem. We consider a 6x6 percolate graph as the core pathway to be learned and add 1260 uninformative connected and 1000 uninformative unconnected nodes as noise. 

%We also use the synthetic data (SynMin) created by \cite{Min2016} which is constructed so that half of the inputs values are strongly correlated with each other with edges between them in the prior graph.

To conclude, we present a proxy task to study how to incorporate gene pathway networks into deep learning models. We gain insights into where the limitations are of the existing algorithms. We propose applying GCNs in order to utilize one or many gene networks and we find that using dropout maintains performance while other methods cannot handle the noise.




% \textbf{GBM:} We begin by taking a prototypical biological dataset used by \cite{Min2016} composed of gene expression profiles for 440 glioblastoma (GBM) patients in the TCGA database \cite{CancerGenomeAtlasResearchNetwork2013}, a Protein-Protein Interaction (PPI) graph from Pathway Commons [\cite{Cerami2011}], and a binary label of the patient's survival with a one year cutoff. To select the genes most correlated with patient survival risk, we apply the univariate Cox proportional hazard model \cite{cox1972regression} to the 10,963 genes represented in the GBM and PPI data, and retain only genes with P\textless 0.05, resulting in 2001 genes to be used in our samples and models. 

% \textbf{SynMin:} We also use two synthetic datasets, the first is proposed by \cite{Min2016} and contains 500 synthetic patient samples with 100 genes, and a prior network. By construction, 40 of the gene values are strongly correlated with each other, the binary label, and are more strongly connected in the prior network, while 60 are not. The second synthetic dataset contains 1000 samples with varying numbers of uninformative nodes and a 4x4 grid containing the percolate task in figure \ref{fig:breakdown}.

% GeneMANIA \cite{Warde-Farley2010}, Pathway Commons \cite{Cerami2011}, and the KEGG Pathway database \cite{Kanehisa2017} are 

%Percolation (Us): 

% The percolation model was first invented to answer the question: what is the probability of the center of a porous material being wet, while it is immersed in water \cite{broadbent1957percolation} In our case we define a percolate graph of connectivity through a finite square lattice. Also each node has the value $z\in \{1,0\}$ drawn from Bernoulli distribution. We define the sets of nodes source and sink, that are located at the two opposite edges of the lattice. A sample from this model percolates if there exists a path from a source node to a sink node that contains only nodes with the values $z=1$. The label of each sample corresponds to whether this sample percolates or not.
% This dataset has tries to reflect certain aspects of probabilistic boolean networks model of gene regulation \cite{shmulevich2002probabilistic}.













\begin{figure}[t]
    \centering
    \includegraphics[width=\textwidth]{facet4.png}


    \caption{Here we vary the two types of extra nodes and how many edges are removed beyond a base 4x4 percolate graph. We generate 1000 samples split into train/valid/test split with 60\%/20\%/20\% proportions and present the average test AUC over 10 runs.}
    \vspace{-10pt}
    \label{fig:varyextra}
\end{figure}


\begin{table}[t]
    \centering
    \resizebox{1.0\textwidth}{!}{
    \begin{tabular}{c c c c c c c}
    \toprule
    Dataset & Random & SLR & MLP & GCN & GCN (with pooling) & GCN (with dropout)\\
    \midrule
    % SynMin & 
    %  50.8\%$ \pm 3.3$ &
    %  81.4\%$ \pm 1.5$ &
    %  79.0\%$ \pm 2.7$ &
    %  84.4\%$ \pm 1.1$ & 
    %  74.6\%$ \pm 3.5$ &
    %  84.1\%$ \pm 1.1$\\
    GBM-Survival & 
      51.3\%$ \pm 3.8$ &
      64.5\%$ \pm 1.5$ &
      60.9\%$ \pm 5.1$ &
      61.5\%$ \pm 2.4$ &
      66.6\%$ \pm 2.2$ &
      64.0\%$ \pm 1.7$ \\
    Percolate-Equiv & 
     47.5\%$ \pm 1.5$ &
     54.3\%$ \pm 3.2$ &
     51.0\%$ \pm 1.6$ & 
     51.2\%$ \pm 3.6$ &
     52.8\%$ \pm 2.0$&
     51.2\%$ \pm 2.3$\\ 

    \bottomrule
    \end{tabular}
    }
    \caption{Here we evaluate these models on large real and synthetic datasets. (AUC over 10 runs). Currently these numbers do not show a significant increase in performance but our analysis at a smaller scale indicates that we are closer to a method that may one day work.}
    \vspace{-10pt}
    \label{tab:results}
\end{table}




% \begin{figure}
%     \centering
%     \begin{subfigure}[b]{0.49\textwidth}
%         \includegraphics[width=\textwidth]{a-input.png}
%         \caption{A gull}
%         \label{fig:gull}
%     \end{subfigure}
%     ~ %add desired spacing between images, e. g. ~, \quad, \qquad, \hfill etc. 
%     \begin{subfigure}[b]{0.49\textwidth}
%         \includegraphics[width=\textwidth]{a-gates.png}
%         \caption{A tiger}
%         \label{fig:tiger}
%     \end{subfigure}
%     ~ %add desired spacing between images, e. g. ~, \quad, \qquad, \hfill etc. 
%     \begin{subfigure}[b]{0.49\textwidth}
%         \includegraphics[width=\textwidth]{b-input.png}
%         \caption{A gull}
%         \label{fig:gull}
%     \end{subfigure}
%     ~ %add desired spacing between images, e. g. ~, \quad, \qquad, \hfill etc. 
%     \begin{subfigure}[b]{0.49\textwidth}
%         \includegraphics[width=\textwidth]{b-gates.png}
%         \caption{A tiger}
%         \label{fig:tiger}
%     \end{subfigure}
    

%     \caption{Impact of adding extra nodes}\label{fig:animals}
% \end{figure}







%\subsubsection*{Acknowledgments}


\bibliography{graphs}
\bibliographystyle{iclr2018_workshop-nopagenum}

\end{document}

